ColorizeDiffusion: Adjustable Sketch Colorization with Reference Image and Text

Diffusion models have recently demonstrated their effectiveness in generating extremely high-quality images and are now utilized in a wide range of applications, including automatic sketch colorization. Although many methods have been developed for guided sketch colorization, there has been limited exploration of the potential conflicts between image prompts and sketch inputs, which can lead to severe deterioration in the results. Therefore, this paper exhaustively investigates reference-based sketch colorization models that aim to colorize sketch images using reference color images. We specifically investigate two critical aspects of reference-based diffusion models: the "distribution problem", which is a major shortcoming compared to text-based counterparts, and the capability in zero-shot sequential text-based manipulation. We introduce two variations of an image-guided latent diffusion model utilizing different image tokens from the pre-trained CLIP image encoder and propose corresponding manipulation methods to adjust their results sequentially using weighted text inputs. We conduct comprehensive evaluations of our models through qualitative and quantitative experiments as well as a user study.

==> acmtogrewrite.txt <==
section1

138 identity -> oriented or dependent ?
what's the meaning of "oriented" and "dependent"?
Both the sketch image and reference image have respective identities, which might be conflicted with each other. I think this sentence is clear enough.

section3
328 condtion c seems single, though a combination of c_1 and c_2 might be applied spontaneously.
The "c" here is not important, just to tell readers that in SD, conditional generation can be achived by directly introducing the conditioned term into the loss function.
It's a kind of background introduction, nothing to do with out "c1" and "c2".

341 Is really the network subject in this sentence?
Cannot find the place.

Fig.5 insert multiplexer icon on the green line.
More clear caption and figure are given.

385 Hard to understand "the ideal distributions and sampling" from this line. 
    図と一緒だからよいか。
The sampling used in all this paper refers to the process of image generation, 
the word "sampling" is used in diffusion process, which is different
    from the meaning in Fig.3


391 このあたり、Is really embedding ? orthogonal?
398 very important!!
"embedding" and "token" are equal in our context.
Embedding indicate the specific latent representation of a class of oject. For example, the embedding of a "dog."
While token denotes the specific part in the feature map (or called latent representations).
Their relationship is like: The output of ViT is 257 (image) tokens, and these image tokens are image embeddings.
We can say the output is image embedding, or image token. Both of them are correct.

"Embedding" and "Token" are not equal when the token cannot indicate the specific latent representation of the object. 
For example, if we're using the output tokens of penulimate layer in ViT, then we can only call it "image token", because they are not include embedding information.

In our paper, I'd like to call it "token" when it's specified to the output we extracted from the image using ViT, and "embedding" when I want to notify that it's a highly-abstract notion corresponding to the text.

421 エントロピーが小さいとは、それだけ（色を決定することについて）確定
的ということを意味したいようだ。
Related explanation has been given in context. As the training sketch image and reference image are generated from the same ground truth image,
it's easily known that the information included in  the reference is much lower than that of the sketch image, as the sketch image excludes color and texture, sometime even identities.


430あたりの結果についての
As I have updated the manuscript many times before, I cannot find the corresponding content in the current manuscript.

437 remain frozen -> something
I cannot get the point of this question. "Remain frozen" is corresponding to the subject "A pre-trained CLIP ViT".


444 This is not original U-Net architecture. cite an appropriate paper
that embed controller. 
U-Net varies a lot depending on the specific tasks, as long as it includes a encoder-decoder-based structure and the encoder/decoder are connected by the skip connection, it would be called U-Net.
Original U-net even excluded attention layers, which is adopted in SD Unet.
Besides, our architecture is same as StableDiffusion 2.1, and no one cares the details of architecture, especially for tasks like ours.
As we have promised to release our code, it's even acceptable that we DO NOT mention ANY details of our architecture, as we have no novelty here.
The only reasons for authors to mention the details of architecture are basically two types: 
1. A novel module is proposed and counted as a novelty.
2. Less important to be counted as a novelty but is still novel and extremely important for imporving the performance.
Both feature the necessity of persuading the reviewers that the new module is effective and reasonable.

I have explained this point to you many times, and it is really NOTHING to do with our paper. Using a totally different achitecture would not change the contributions and conclusions of this paper.
For example, you can also use an auto-regressive model as the generative backbone. REALLY REALLY REALLY Not important.

445 ; -> .
I cannot find the place, but questions regarding grammar and symbols were suggested by ChatGPT. We should leave this kind of problems to the native check.

494 what is  \tau? The encoder \epsilon is refereed as \epsilon(y) 
I give a brief explanation of \tau. And it's not \epsilon(y), it's a hand-written "E", so it is actually E(y).

455 less exclude ?どちらかというと的な
I cannot find the place

480－488?
I cannot find the place

536 This explanation for drop rates is standard, but you explained
drop rate controls effectness from sketch and reference images before
on discord chat. It seems different from this description.
There could be a lot of explanations for the reason, and they are the same.
The different is the point. In discord I explain it from the view of latent distribution, in paper I explain it from a more simpler view, the optimization process.
A more precise explanation for dropping training is given in the dual-conditioning training though.

540 adapting <- change to exact verv  increase / decrease
I changed it. Thank you a lot for this suggestion.


544 Do reference conditions indicate both reference and sketch image?
    It confuses with the first method described from line 510.
I changed it. Thank you a lot for this suggestion.

551-562  ? describe the definisions of symbols 

602 can <- this is not good in this context. There is no concrete
reasen that we can even though others can. 
  also adopt

625 v'_cls is used recursively. It is not good becuase it is
mathematical equation, not program code. 
I updated this but I think it is worth nothing.

628 what are left images  A and B and top and bottom
I updated the caption, thank you very much for this comment.

653 ?? describe more direct reason.
656 what is "the" manipulation?
I think global manipulation is not a novelty in our paper, we only need to explain "how", not "why."
Reasons have been given in the famous paper, DALL-E-2, and I have cited in the begining of this subsection.

660 "different directional changes" <-?  I thought local token and CLS
token are in different space.
They are in the same embedding space, that's why local manipulation works.
It's a really important concept so try to understand why, perhaps you should discuss this point with yuma kun.
Actually, it's pretty simple and can be proved mathematically.

662 what do indicate the superscript T and A? 
664-667 find <-? 
667 scale_{cls} typo
I changed it. Thank you a lot for this suggestion.

719-731 \bold_italic{m} -> m
After carefully checkint this part, I used bold "m", "omega", and "v" here to denote that they are matrices, instead of vectors. Vectors are given in plain text such as m_{i} and v_{i}.
I think it's important so I would not change the bold "m".

section4

In Figure 5, Origin -> Original color image y
             Sketch x -> Sketch s
    x -> s
I will fix the "x" problem but others remain same, just as our CGF paper.

949 what is guidance ? can you use symbols in Fig?
Our paper is for experienced researchers, not rookies. We have cited and mentioned classifier-free guidance many times in the paper, and again and again, in the experiments part. 
It's not our duty to introduce "what is guidance" in our paper, because it is a method which has been widely used in the DM-based generation.

965 FID full description should be here, not line 970
I fixed this mistake.

913-0 achieved by -> of?
"by" is correct. Both me and ChatGPT think so.

913-1 In the caption of Table 1, CS-1 CS-2.. , describe the meaning of
the number.
They are "GS", not "CS". Meaning of "GS" and "SGS" have been explained in Section 4.1.

913-2 Table1 no description for dual? 
I think this problem has already be fixed in the latest manuscript I mentioned in the discord. Please check the channel more frequently.


974 trained "with" 5 epochs ?
Same as 913-2

986 Noisy method は良くないなら、オススメはどれ.
There is no mention for the Shuffle-dual, though it is also the best.
same as 913-2.

988 period <- choose better word. 量?
Same as 913-2.

1182 Fig14. the relationship between heatmap and text is ambiguous.
    Hot regions seem to increase. Is it a expecting change?
    the low value area is strongly corresponding target to the text.
    It becomes focused on a region.
    better to explain more.
Caption for Figure 14 is updated. It is not "increased", the heatmaps are corresponding to the control text given in each step, respectively.
Just above them.

I could not imagine the story of the sequence. Did a user operate,
worrying and wavering?

Is it better a case that a user gain a certain colorized image by
approaching to it gradually with several steps? 

A: The important point is we **can**, not we can **sequentially**. We just show that when the manipulation is taken sequentially, it is still effective.
This is the reason why sequential manipulations are not explained in details. Refer to the distributions in Section 1 for the declaration of the novelties.


Thank you for reviewing my paper quickly sensei. As you can see this time I wrote a 20 page long paper so it's a tough task for the reviewers.
However, I hope you could give 
more comments like: 540, 544, 628, 662, 1182, 965
less comments like: 444, 949

Also, as we still have two years to work on. It would help a lot if you could give comments directly in the PDF file, that would be much easier for me to update manuscript.
As I have already come up with ideas for CVPR and works in the next year, I hope to accelerate our process.(working-writing-checking-submitting)
Because I think both of us know that image-related field is highly competitive these years, and the techniques are updated very quickly. 
We need to publish our idea as soon as possible. (For examle, I think our CGF paper is totally out of date.)

There are many questions you have asked me several times, and I'm always giving the same anwers.
Nowadays deep learning methods have developed extremely complicated, so it's impossible to explain all the details of a specific method. 
The only thing you need to do is to tell readers where to find the corresponding details (such as the classifier-free guidance, network architectures, reasons of specific hyperparamter values, and so on).
ESPECIALLY for the architecutre. I hope you could review the StableDiffusion paper and check how many pages they used to introduce their U-Net, considering that it's even one of their most important novelty.
